A2SB: Audio-to-Audio Schrodinger Bridges

Real-world audio is often degraded by numerous factors. This work presents an audio restoration model tailored for high-res music at 44.1kHz. Our model, Audio-to-Audio Schr\"odinger Bridges (A2SB), is capable of both bandwidth extension (predicting high-frequency components) and inpainting (re-generating missing segments). Critically, A2SB is end-to-end requiring no vocoder to predict waveform outputs, able to restore hour-long audio inputs, and trained on permissively licensed music data. A2SB is capable of achieving state-of-the-art band-width extension and inpainting quality on several out-of-distribution music test sets.

==> magnitude_analysis.csv <==
aam_gt,aam_complex,aam_mip,mtd_gt,mtd_complex,mtd_mip,ccmixter_gt,ccmixter_complex,ccmixter_mip,freq_start
0.366,0.734,0.3522,0.0326,0.0942,0.0288,0.7586,1.3131,0.7771,4
0.2303,0.6592,0.2537,0.016,0.0853,0.0135,0.6273,1.2303,0.6212,6
0.1721,0.5732,0.1611,0.0092,0.059,0.0081,0.5618,1.0348,0.4615,8
0.1578,0.4986,0.1205,0.0068,0.0465,0.005,0.3974,0.8393,0.327,10
0.1353,0.4058,0.0891,0.0056,0.0399,0.0046,0.2481,0.6399,0.2344,12
0.1148,0.306,0.0632,0.0046,0.0339,0.0033,0.1747,0.429,0.1613,14
0.1084,0.2101,0.0463,0.004,0.0268,0.0021,0.0679,0.2296,0.096,16
0.0609,0.1343,0.0287,0.0032,0.0224,0.0016,0.0385,0.1372,0.0542,18
0.0198,0.0124,0.0075,0.002,0.0005,0.0002,0.0049,0.0032,0.0008,20
